Nuclear-matter saturation and symmetry energy within $\Delta$--full chiral effective field theory

Nuclear saturation and the symmetry energy are key properties of low-energy nuclear physics that depend on fine details of the nuclear interaction. The equation-of-state around saturation is also an important anchor for extrapolations to higher densities and studies of neutron stars. Here we develop a unified statistical framework that uses realistic nuclear forces to link the theoretical modeling of finite nuclei and infinite nuclear matter. We construct fast and accurate emulators for nuclear-matter observables and employ an iterative history-matching approach to explore and reduce the enormous parameter domain of $\Delta$-full chiral interactions. We perform rigorous uncertainty quantification and find that model calibration including \nuc{16}{O} observables gives saturation predictions that are more precise than those that only use few-body data.

==> supplemental_material__NM_PPD.txt <==
Gaussian approximation of PPD_A=2,3,4,16

observables  = 
     [rho_0[fm^-3], E_0/A[MeV], S[MeV], L[MeV], K[MeV], K_sym[MeV]]
mean vector = 
     [0.17124229074890043, -17.307010425471727, 30.794652941720138, 47.12638599791516, 308.74317433236797, -206.4194519880628]
covariance matrix = 
    [[0.00012406544471690566, -0.007207185267133691, -0.004143058342946333, -0.08619692165681882, 0.053823405295001625, -0.4559130180860921]
     [-0.007207185267133691, 0.8420617595410014, 0.605096937343694, 8.486518474281123, -22.78179066195384, 44.74593696573102]
     [-0.004143058342946333, 0.605096937343694, 5.2753529413883395, 32.032873245904746, -28.538175028060593, 92.71099474942854]
     [-0.08619692165681882, 8.486518474281123, 32.032873245904746, 261.9263273028001, -284.28532250637727, 1107.6865658598304]
     [0.053823405295001625, -22.78179066195384, -28.538175028060593, -284.28532250637727, 2231.8886943989883, -2523.1320074450605]
     [-0.4559130180860921, 44.74593696573102, 92.71099474942854, 1107.6865658598304, -2523.1320074450605, 7551.099941489821]]

